Ultra-Diffuse Galaxies as Extreme Star-forming Environments I: Mapping Star Formation in HI-Rich UDGs

Ultra-Diffuse Galaxies are both extreme products of galaxy evolution and extreme environments in which to test our understanding of star formation. In this work, we contrast the spatially resolved star formation activity of a sample of 22 HI-selected UDGs and 35 low-mass galaxies from the NASA Sloan Atlas (NSA) within 120 Mpc. We employ a new joint SED fitting method to compute star formation rate and stellar mass surface density maps that leverage the high spatial resolution optical imaging data of the Hyper Suprime-Cam Subaru Strategic Program (HSC-SSP) and the UV coverage of GALEX, along with HI radial profiles estimated from a subset of galaxies that have spatially resolved HI maps. We find that the UDGs have low star formation efficiencies as a function of their atomic gas down to scales of 500 pc. We additionally find that the stellar mass-weighted sizes of our UDG sample are unremarkable when considered as a function of their HI mass -- their stellar sizes are comparable to the NSA dwarfs at fixed HI mass. This is a natural result in the picture where UDGs are forming stars normally, but at low efficiencies. We compare our results to predictions from contemporary models of galaxy formation, and find in particular that our observations are difficult to reproduce in models where UDGs undergo stellar expansion due to vigorous star formation feedback should bursty star formation be required down to $z=0$.

==> abstract.txt <==
Ultra-Diffuse Galaxies are both extreme products of galaxy evolution and extreme environments
in which to test our understanding of star formation. In this work, we contrast the 
spatially resolved star formation activity of a sample of
22 HI-selected UDGs and 35 low-mass galaxies from the NASA Sloan Atlas (NSA) within 120 Mpc. We employ
a new joint SED fitting method to compute star formation rate and stellar mass surface density
maps that leverage the high spatial resolution optical imaging data of the Hyper Suprime-Cam Subaru
Strategic Program (HSC-SSP) and the UV coverage of \textit{GALEX}, along with HI radial profiles estimated
from a subset of galaxies that have spatially resolved HI maps. We find that the UDGs have 
low star formation efficiencies as a function of their atomic gas down to scales of 500 pc. 
 We additionally find that the stellar mass-weighted sizes of our UDG sample
are unremarkable when considered as a function of their HI mass -- their stellar sizes are
comparable to the NSA dwarfs at fixed HI mass. This 
is a natural result in
the picture where UDGs are forming stars normally, but at low efficiencies. We compare our results
to predictions from contemporary models of galaxy formation, and find in particular that our 
observations are difficult to reproduce in models where UDGs undergo stellar expansion due to 
vigorous star formation feedback should bursty star formation be required down to $z=0$. 

==> paper_I_mrt.dat <==
Title:
Authors:
Table:
================================================================================
Byte-by-byte Description of file: table.dat
--------------------------------------------------------------------------------
 Bytes Format Units  Label     Explanations
--------------------------------------------------------------------------------
  1-  9  A9                --     id            NSA/AGC ID
 11- 13  A3                --     galaxy_type   galaxy type
 15- 21  F7.3              deg    RA            Right ascension
 23- 29  F7.3              deg    Dec           [-1.07/43.02] Declination
 31- 35  F5.2              Mpc    Distance      [13.34/97.34] Distance to galaxy
 37- 43  F7.3         10+8solMass MHI           [0.23/100.65] HI mass
 45- 49  F5.3         10+8solMass e_MHI         [0.19/8.81] Uncertainty in HI
                                    mass
 51- 56  F6.3         10+8solMass Mstar_16      [0.12/94.95] 16th percentile of
                                    SED joint-fit integrated stellar mass
 58- 64  F7.3         10+8solMass Mstar_50      [0.13/110.23] 50th percentile of
                                    SED joint-fit integrated stellar mass
 66- 72  F7.3         10+8solMass Mstar_84      [0.15/130.78] 84th percentile of
                                    SED joint-fit integrated stellar mass
 74- 81  F8.3   0.001solMass.yr-1 SFR_16        [0.06/1791.13] 16th percentile
                                    of SED joint-fit integrated star formation
                                    rate
 83- 90  F8.3   0.001solMass.yr-1 SFR_50        [0.18/1843.08] 50th percentile
                                    of SED joint-fit integrated star formation
                                    rate
 92- 99  F8.3   0.001solMass.yr-1 SFR_84        [0.34/1873.92] 84th percentile
                                    of SED joint-fit integrated star formation
                                    rate
101-105  F5.3              --     AV_16         [0.0/0.98] 16th percentile of
                                    SED global-fit integrated extinction A_V
107-111  F5.3              --     AV_50         [0.02/1.01] 50th percentile of
                                    SED global-fit integrated extinction A_V
113-117  F5.3              --     AV_84         [0.06/1.04] 84th percentile of
                                    SED global-fit integrated extinction A_V
119-123  F5.3              kpc    Rhalf_Mstar   [0.38/5.06] Half-stellar mass
                                    radius
125-129  F5.3              kpc    e_Rhalf_Mstar [0.07/0.9] Uncertainty in half-
                                    stellar mass radius
131-135  F5.3              kpc    Rhalf_g       [0.22/7.19] Half-light radius in
                                    g-band
137-141  F5.3              kpc    e_Rhalf_g     [0.05/0.37] Uncertainty in half-
                                    light radius in g-band
--------------------------------------------------------------------------------
Notes:
--------------------------------------------------------------------------------
NSA16938  NSA 140.433   4.374 85.81  13.450 2.810  4.401   4.983   5.642   38.480   39.980   41.879 0.053 0.152 0.268 1.907 0.416 1.795 0.320
NSA11919  NSA 132.078   1.263 27.67   1.320 0.420  1.204   1.296   1.488    5.428    5.668    6.020 0.050 0.150 0.320 1.643 0.211 1.888 0.103
NSA16993  NSA 143.969   4.017 81.05  36.100 4.150 41.938  50.908  58.662  792.714  802.709  811.159 0.589 0.640 0.699 2.700 0.514 3.543 0.303
NSA13797  NSA 174.755   1.336 24.92   1.870 0.580  0.397   0.431   0.473   33.633   34.751   36.168 0.044 0.079 0.115 0.708 0.122 0.599 0.093
NSA6949   NSA  28.999  -0.186 51.69   2.080 0.390  4.939   5.479   6.424   63.715   66.853   69.143 0.246 0.385 0.482 1.555 0.308 1.053 0.193
NSA57184  NSA 215.051  43.019 13.34   0.230 0.410  0.193   0.212   0.233    4.038    4.210    4.383 0.119 0.229 0.349 0.474 0.072 0.405 0.050
NSA17054  NSA 148.902   3.424 55.83   4.940 0.990  1.510   1.703   1.932   13.093   13.693   14.365 0.029 0.099 0.206 1.102 0.241 0.937 0.208
NSA7167   NSA  34.533   0.758 39.84   3.710 0.910  1.877   2.140   2.639   37.882   38.878   39.607 0.311 0.394 0.474 1.116 0.231 1.098 0.149
NSA5109   NSA 337.653  -0.110 21.26   0.670 0.240  0.135   0.152   0.171    7.408    8.730   10.306 0.051 0.145 0.252 0.389 0.084 0.226 0.079
NSA17750  NSA 167.284   4.060 66.83   5.850 2.880  2.276   2.424   2.581  116.527  118.587  120.714 0.387 0.477 0.569 1.034 0.256 0.925 0.249
NSA11964  NSA 134.500  -0.410 51.38   4.850 0.830  1.825   2.045   2.215   13.615   14.095   14.689 0.052 0.162 0.337 2.082 0.299 1.899 0.192
NSA124455 NSA 186.445   4.510 79.58 100.650 8.810 94.947 110.227 130.775 1791.130 1843.080 1873.914 0.581 0.642 0.704 5.056 0.892 7.186 0.297
NSA17215  NSA 152.655   5.151 63.02  14.070 3.210 23.756  25.177  26.864 1229.447 1247.533 1267.923 0.946 0.994 1.037 1.946 0.325 2.782 0.235
NSA30520  NSA 172.723   4.534 79.77  13.200 6.060  5.414   6.153   7.429  194.462  197.765  200.375 0.447 0.537 0.605 1.699 0.319 2.179 0.298
NSA17262  NSA 152.930   5.054 63.63   9.890 2.630  2.906   3.509   4.041   27.525   28.102   28.622 0.039 0.098 0.165 1.313 0.239 1.550 0.238
NSA1443   NSA 185.792   0.427 35.36   0.410 0.190  0.695   0.841   0.964    7.309    7.541    7.750 0.029 0.097 0.196 0.910 0.242 0.776 0.132
NSA46760  NSA 128.655   4.471 58.87  13.320 2.260  8.660   9.647  10.683   72.773   80.207   87.326 0.027 0.088 0.179 1.043 0.253 0.804 0.220
NSA17095  NSA 148.907   4.477 30.43   1.710 1.180  1.855   1.944   2.032    8.133    8.326    8.537 0.016 0.067 0.263 1.225 0.158 1.083 0.114
NSA17137  NSA 148.649   4.385 28.26   1.590 0.480  0.445   0.460   0.505    8.989    9.387    9.828 0.062 0.173 0.292 0.807 0.110 0.945 0.106
NSA46791  NSA 129.138   5.179 29.03   6.270 2.160  0.497   0.519   0.565   17.318   18.504   19.112 0.093 0.237 0.374 1.277 0.110 1.884 0.108
NSA5424   NSA 348.581   0.183 60.30   4.050 0.580  5.990   6.784   7.648   45.078   49.332   53.539 0.023 0.082 0.179 1.726 0.250 1.643 0.225
NSA17492  NSA 162.381   4.007 83.79  44.570 4.640 12.335  12.887  13.462  962.886  966.806  972.107 0.980 1.002 1.022 3.930 0.363 4.576 0.313
NSA6368   NSA  17.283   1.121 15.97   0.610 0.260  0.307   0.335   0.366    9.201    9.254    9.308 0.229 0.293 0.340 0.854 0.113 0.595 0.060
NSA17474  NSA 159.128   5.017 60.03   5.320 1.380  1.591   1.704   1.930   84.344   88.366   91.581 0.301 0.392 0.472 0.855 0.226 0.863 0.224
NSA39967  NSA 144.609   5.206 95.66  19.800 3.880 33.283  38.932  43.380  555.820  567.475  580.022 0.463 0.628 0.721 3.439 0.457 4.164 0.357
NSA6748   NSA  21.521   0.317 24.85   4.610 1.520  1.067   1.187   1.348   17.262   17.893   18.344 0.135 0.264 0.363 1.469 0.096 1.675 0.093
NSA13262  NSA 148.687   1.610 30.48   1.060 2.030  0.657   0.727   0.828   10.952   11.318   11.582 0.133 0.253 0.342 1.126 0.116 1.211 0.114
NSA17386  NSA 157.066   4.406 97.34  38.190 7.740 15.767  19.025  21.700  378.160  382.847  386.966 0.467 0.526 0.590 3.502 0.470 4.363 0.363
NSA5449   NSA 352.051  -1.063 35.30   2.290 0.590  0.494   0.561   0.627   14.944   15.153   15.367 0.011 0.038 0.076 1.073 0.140 1.072 0.132
NSA5720   NSA   3.433   0.372 56.50   3.370 0.490  1.942   2.203   2.418   19.840   20.184   20.511 0.017 0.058 0.120 0.870 0.235 0.785 0.211
NSA6186   NSA  14.486   0.869 30.17   1.500 0.590  0.676   0.736   0.786   19.916   20.133   20.346 0.256 0.327 0.384 0.757 0.131 0.720 0.113
NSA16944  NSA 140.590   4.061 79.56  18.740 2.510 53.329  59.459  66.163 1382.179 1394.192 1405.623 0.689 0.724 0.760 3.020 0.575 3.632 0.297
NSA162    NSA 149.626   0.045 30.23   1.050 0.290  0.392   0.420   0.458    7.089    7.318    7.616 0.047 0.140 0.263 0.786 0.136 0.716 0.113
NSA30738  NSA 181.018   4.813 32.85   5.280 1.300  1.596   1.877   2.595   18.570   19.541   20.722 0.026 0.084 0.180 2.670 0.310 2.795 0.123
NSA5378   NSA 346.663   0.578 68.13  10.390 1.660  4.222   4.814   5.322   81.248   82.324   83.327 0.236 0.297 0.351 1.549 0.257 1.652 0.254
AGC229200 UDG 183.089   2.940 34.10   3.019 0.556  0.303   0.337   0.375    7.582    7.724    7.866 0.138 0.242 0.331 1.281 0.139 1.682 0.127
AGC100288 UDG   7.939   2.715 32.90   3.142 0.583  0.612   0.703   0.871    9.568    9.872   10.153 0.054 0.139 0.234 1.696 0.134 2.134 0.123
AGC223246 UDG 193.296   3.441 41.80   5.319 0.742  0.614   0.649   0.896   15.572   16.422   17.443 0.236 0.384 0.534 1.990 0.191 2.998 0.156
AGC227965 UDG 186.562   5.437 65.30   9.963 1.382  0.664   0.783   0.932    0.064    0.189    0.343 0.012 0.043 0.104 1.041 0.250 1.637 0.244
AGC113549 UDG  20.098   0.030 50.00   6.549 0.913  0.538   0.620   0.695   18.788   19.171   19.567 0.184 0.269 0.358 2.032 0.224 2.610 0.187
AGC322019 UDG 344.612   1.850 69.30   6.120 1.136  1.085   1.298   1.522   13.191   14.666   16.092 0.030 0.092 0.200 2.811 0.306 3.063 0.259
AGC198539 UDG 140.606   3.259 52.80   7.895 1.097  2.534   2.748   3.251   31.149   32.455   34.000 0.118 0.260 0.413 3.352 0.355 3.801 0.197
AGC242019 UDG 218.472   1.485 28.90   6.741 1.245  0.565   0.599   0.635   37.786   38.462   39.272 0.498 0.565 0.640 3.365 0.194 3.880 0.108
AGC198543 UDG 143.840   2.986 82.90  15.570 2.140  1.592   1.797   1.983   32.865   33.931   34.999 0.159 0.271 0.391 3.872 0.321 4.695 0.310
AGC191708 UDG 145.114   0.044 29.30   2.208 0.453  0.585   0.689   0.770    7.817    8.100    8.392 0.078 0.197 0.378 2.332 0.111 3.005 0.110
AGC323498 UDG 336.790   5.721 64.10   4.364 0.704  0.613   0.761   0.910    4.938    5.553    6.107 0.021 0.077 0.171 1.148 0.240 1.694 0.240
AGC123938 UDG  32.695   1.777 48.10   5.187 0.709  0.601   0.650   0.697   10.363   10.561   10.761 0.007 0.026 0.063 1.678 0.205 2.290 0.180
AGC226721 UDG 193.635   1.109 43.50   5.091 0.709  0.771   0.846   0.923   18.080   18.484   18.888 0.044 0.123 0.224 1.746 0.204 2.151 0.163
AGC323510 UDG 339.591   5.116 67.00   5.403 0.866  0.940   1.171   1.379    9.182   10.329   11.301 0.030 0.099 0.205 2.153 0.252 2.502 0.250
AGC229176 UDG 183.379   1.428 43.80   2.581 0.414  0.210   0.222   0.238   12.641   12.845   13.167 0.409 0.510 0.591 1.218 0.170 1.291 0.164
AGC198477 UDG 141.335   3.115 77.90  31.221 3.558  2.423   3.055   3.539   63.467   65.105   66.682 0.082 0.162 0.267 3.412 0.340 4.384 0.291
AGC238961 UDG 206.376   1.256 67.80   8.028 1.097  0.877   1.012   1.146   27.073   27.992   28.929 0.048 0.151 0.279 2.874 0.296 3.830 0.253
AGC219200 UDG 170.583   3.899 25.70   1.668 0.573  0.170   0.187   0.207    2.300    2.419    2.565 0.055 0.158 0.296 1.662 0.152 1.886 0.096
AGC334353 UDG 345.863   1.704 71.40  11.670 1.894  1.034   1.211   1.401   10.913   12.075   13.198 0.032 0.103 0.211 2.091 0.300 2.483 0.267
AGC334349 UDG 345.277   1.998 51.10   5.176 0.827  0.701   0.816   0.935    9.450   10.232   10.995 0.023 0.087 0.184 1.442 0.198 1.928 0.191
AGC103435 UDG   3.838   1.075 28.50   1.898 0.395  0.125   0.137   0.152    8.492    8.641    8.835 0.122 0.180 0.239 1.514 0.107 1.784 0.107
AGC198540 UDG 141.308   3.313 63.30  13.333 1.821  1.206   1.434   1.853   12.557   13.358   14.036 0.047 0.139 0.250 1.913 0.271 2.031 0.236

